In-Context Learning and Fine-Tuning GPT for Argument Mining

Large Language Models (LLMs) have become ubiquitous in NLP and deep learning. In-Context Learning (ICL) has been suggested as a bridging paradigm between the training-free and fine-tuning LLMs settings. In ICL, an LLM is conditioned to solve tasks by means of a few solved demonstration examples included as prompt. Argument Mining (AM) aims to extract the complex argumentative structure of a text, and Argument Type Classification (ATC) is an essential sub-task of AM. We introduce an ICL strategy for ATC combining kNN-based examples selection and majority vote ensembling. In the training-free ICL setting, we show that GPT-4 is able to leverage relevant information from only a few demonstration examples and achieve very competitive classification accuracy on ATC. We further set up a fine-tuning strategy incorporating well-crafted structural features given directly in textual form. In this setting, GPT-3.5 achieves state-of-the-art performance on ATC. Overall, these results emphasize the emergent ability of LLMs to grasp global discursive flow in raw text in both off-the-shelf and fine-tuned setups.

==> plan.txt <==
=================
Plan of the paper
=================


Orientation
-----------

- ICL : single- and zero-shot learning, ~ensemble learning
- Additional features : ~feature selection
- finetuning and ICL : transfer learning



Abstract + Intro (1.5 pages)
----------------------------

Argument mining is difficult...
(i) Use LLMs : transfer learning
(ii) ICL strategy: zero-shot learning, ensemble learning
(iii) fine-tuning (briefly)
(iii) Additional features


Materials and Methods (2 pages)
------------------------------

√ - dataset
- ICL description
- ICL strategy: single vs all-in-one (keep only all-in-one)


Results (1 page)
----------------

- Tables and discussion


Conclusion (0.5 page)
---------------------

- Future work...


References (0.5 - 0.75)
-----------------------




